ByGPT5: End-to-End Style-conditioned Poetry Generation with Token-free Language Models

State-of-the-art poetry generation systems are often complex. They either consist of task-specific model pipelines, incorporate prior knowledge in the form of manually created constraints, or both. In contrast, end-to-end models would not suffer from the overhead of having to model prior knowledge and could learn the nuances of poetry from data alone, reducing the degree of human supervision required. In this work, we investigate end-to-end poetry generation conditioned on styles such as rhyme, meter, and alliteration. We identify and address lack of training data and mismatching tokenization algorithms as possible limitations of past attempts. In particular, we successfully pre-train ByGPT5, a new token-free decoder-only language model, and fine-tune it on a large custom corpus of English and German quatrains annotated with our styles. We show that ByGPT5 outperforms other models such as mT5, ByT5, GPT-2 and ChatGPT, while also being more parameter efficient and performing favorably compared to humans. In addition, we analyze its runtime performance and demonstrate that it is not prone to memorization. We make our code, models, and datasets publicly available.

==> newtx/doc/MANIFEST-newtx.txt <==
This package contains extensions of the GUST TeXGyreTermes fonts, adding a full set of superior figures and lowercase letters in each style, and providing a variant form of small caps in each style that are on the order of 10% taller. The newly generated type1 fonts are:

ntxtmb.pfb
ntxtmbi.pfb
ntxtmr.pfb
ntxtmri.pfb
ntxsups-Bold.pfb
ntxsups-BoldItalic.pfb
ntxsups-Regular.pfb
ntxsups-Italic.pfb

from which a number of the newtxtext font metrics, version 1.4, were derived. 

